EGOSTREAM: A Diagnostic Benchmark for Streaming Episodic Memory in Egocentric Vision

Continuous episodic memory is a core capability for autonomous agents operating in dynamic, real-world environments, yet current streaming video benchmarks provide limited tools for diagnosing what models remember and for how long. We introduce EGOSTREAM, a diagnostic benchmark for streaming episodic memory evaluation in egocentric vision. EGOSTREAM organizes 2,250 curated questions along seven cognitive dimensions: detail, spatial, temporal, event, social, causal, and prospective memory. We introduce the Answer Validity Window (AVW), which specifies the temporal span an answer remains valid as the observed scene evolves. This allows us to expand the questions into 8,528 recall-conditioned evaluations, enabling controlled testing from instant to ultra-long-term recall while separating genuine model forgetting from natural world-state changes. We rigorously establish baseline performance through a unified streaming MLLM framework that compares several state-of-the-art memory-management mechanisms, covering sliding windows, attention sinks, KV-cache pruning, merging, adaptive head budgets, and offloading. Experiments on a unified Qwen3-VL backbone, with consistent trends on Molmo2-8B and InternVL3.5-8B, reveal that comparable aggregate accuracies mask starkly different memory profiles. For instance, token pruning preserves fine-grained details and temporal structure significantly better than token merging, adaptive head budgets yield the highest aggregate semantic accuracy, while quantized offloading rescues ultra-long-term recall. Ultimately, all in-cache memory policies operate well below real-time (>1s per frame), and top performing in-cache methods ceil at about 45% accuracy under a 9,804-token budget, exposing critical gaps in current architectures. EGOSTREAM provides the diagnostic testbed needed to close these gaps. Project website: https://coai-iplab.github.io/EgoStream/

==> imgs/table5_frames/manifest.tsv <==
01_egotempo_blue_tape.jpg	2.0	EGOTEMPO/EGOTEMPO/trimmed_clips/018b7ef7-2a81-4451-ab60-a638b5ee501b_195.83942678294886_263.02908321705115.mp4
02_egotempo_pick_up_table.jpg	45.0	EGOTEMPO/EGOTEMPO/trimmed_clips/01f5ee9f-09e9-4d3d-b682-aa64b6a57858_1944.007280867215_1993.5361981994513.mp4
03_multihop_specimen_tray.jpg	9.5	MultiHop-EgoQA/Clips/Clips/11347764-f16d-43bc-9dae-3f1f046acfc8_3960_4140.mp4
03_multihop_white_bottle.jpg	178.5	MultiHop-EgoQA/Clips/Clips/11347764-f16d-43bc-9dae-3f1f046acfc8_3960_4140.mp4
04_ego4d_engine_body.jpg	447.8	Ego4D_EM_Test/b1e046c0-54a7-4651-9993-3f73199ab2ff.mp4
05_hdepic_put_spoon.jpg	324.7	HD-EPIC/Clips/P03/P03-20240217-192543_1839.87_2583.37.mp4
06_multihop_pliers_m1_approx.jpg	43.0	MultiHop-EgoQA/Clips/Clips/d833ef72-c801-417e-b90c-ef8d8401029f_0_180.mp4
06_multihop_pliers_m2_approx.jpg	115.0	MultiHop-EgoQA/Clips/Clips/d833ef72-c801-417e-b90c-ef8d8401029f_0_180.mp4
07_hdepic_place_spoon.jpg	478.2	HD-EPIC/Clips/P03/P03-20240217-192543_2165.7_2738.39.mp4
08_ego4d_steel_spoon_approx.jpg	329.1	Ego4D_EM_Test/30ec56bc-643c-4ad3-be5e-4ffa2beff424.mp4
09_multihop_cutting_board.jpg	16.5	MultiHop-EgoQA/Clips/Clips/95b0ae61-6063-4b35-a406-edfefeffe43d_1440_1620.mp4
10_hdepic_shook_pan.jpg	179.3	HD-EPIC/Clips/P04/P04-20240414-072251_824.11_1277.4.mp4
11_ego4d_door_open.jpg	135.7	Ego4D_EM_Test/c2cc6ea2-eb70-4524-a69a-363c485e4e03.mp4
12_ego4d_metal_scraper.jpg	72.9	Ego4D_EM_Test/e4cf448f-e442-4e19-bf87-1eee8fbf59d8.mp4
13_egolife_barbecue_party_approx.jpg	1.0	EgoLife/EgoLife/EgoLife_A1_JAKE/A1_JAKE/DAY3/DAY3_A1_JAKE_22493000.mp4
14_egolife_hema_supermarket.jpg	1.0	EgoLife/EgoLife/EgoLife_A1_JAKE/A1_JAKE/DAY1/DAY1_A1_JAKE_17190000.mp4

